Learning Tuple Probabilities

Learning the parameters of complex probabilistic-relational models from labeled training data is a standard technique in machine learning, which has been intensively studied in the subfield of Statistical Relational Learning (SRL), but---so far---this is still an under-investigated topic in the context of Probabilistic Databases (PDBs). In this paper, we focus on learning the probability values of base tuples in a PDB from labeled lineage formulas. The resulting learning problem can be viewed as the inverse problem to confidence computations in PDBs: given a set of labeled query answers, learn the probability values of the base tuples, such that the marginal probabilities of the query answers again yield in the assigned probability labels. We analyze the learning problem from a theoretical perspective, cast it into an optimization problem, and provide an algorithm based on stochastic gradient descent. Finally, we conclude by an experimental evaluation on three real-world and one synthetic dataset, thus comparing our approach to various techniques from SRL, reasoning in information extraction, and optimization.

==> figures/epsilon/quality.csv <==
	"PDB: best f1"					
"epsilon"	"ai"	"graphics"	"language"	"systems"	"theory"	"average"
0.1	0.500324886289799	0.740740740740741	0.363636363636364	0.572916666666667	0.424036979969183	0.520331127460551
0.01	0.521885521885522	0.591133004926108	0.6	0.572916666666667	0.444444444444444	0.546075927584548
0.001	0.514383989993746	0.740740740740741	0.545454545454545	0.572916666666667	0.499540863177227	0.574607361206585
0.0001	0.514383989993746	0.728744939271255	0.6	0.572916666666667	0.482853223593964	0.579779763905126
0.00001	0.514383989993746	0.722495894909688	0.6	0.572916666666667	0.4608	0.57411931031402


==> figures/epsilon/runtime.csv <==
"labels"	"SGD"
0.1	93.666
0.01	90.2
0.001	99.93333
0.0001	112.6
0.00001	126.8


==> figures/errors/consistent/data.csv <==
"inconsistent"
"4.810698876755404E-7"
"9.981264328601907E-7"
"5.926026062917399E-7"
"5.501074204284929E-7"
"6.119359689612433E-7"
"5.307757051726517E-7"
"9.999886968830658E-7"
"5.827176463602584E-7"
"8.754768450818946E-7"
"4.8581107256575E-7"
"5.508222988047439E-7"
"5.378329477715141E-7"
"5.600702927072056E-7"
"4.785958224256774E-7"
"9.456815133374604E-7"
"5.796464312835114E-7"
"5.825816582821793E-7"
"4.931527497649535E-7"
"8.915982006350297E-7"
"5.057528252094519E-7"
"4.854264296602488E-7"
"4.757866255877746E-7"
"5.468350813010507E-7"
"5.991381469244631E-7"
"4.985624417985159E-7"
"8.723206938435814E-7"
"9.62460692145254E-7"
"6.12203044916347E-7"
"4.932267775535215E-7"
"6.321867742565944E-7"
"5.851143725404212E-7"
"5.003718161909324E-7"
"8.21646403826182E-7"
"6.357006641935379E-7"
"5.905321644192914E-7"
"5.565452936818276E-7"
"5.33062694568787E-7"
"5.80304534186017E-7"
"5.141612703383555E-7"
"5.752820828676124E-7"
"9.553418763690345E-7"
"9.336304469887421E-7"
"5.36829482350483E-7"
"5.635216212849295E-7"
"5.645822911909856E-7"
"8.777898994127099E-7"
"4.869467853679435E-7"
"9.614778085801204E-7"
"5.482703773606274E-7"
"5.542674475381997E-7"
"9.906957203513417E-7"
"5.791602420300585E-7"
"5.396940594812325E-7"
"6.471181270196564E-7"
"9.821898138712078E-7"
"5.891836647754392E-7"
"5.190400072953457E-7"
"5.180430872606942E-7"
"6.301949778735525E-7"
"4.900572355792025E-7"
"4.945938164666514E-7"
"9.782939644551868E-7"
"5.127719300609609E-7"
"6.402659011232278E-7"
"4.872264901414146E-7"
"5.077607075998087E-7"
"4.963836092391988E-7"
"8.459589737184231E-7"
"5.383587908292471E-7"
"5.770443753387618E-7"
"5.206409693687831E-7"
"5.396931779923187E-7"
"5.933806633341481E-7"
"5.630602393403115E-7"
"4.884746810804695E-7"
"9.528739039572055E-7"
"5.260328505647309E-7"
"5.12965454900966E-7"
"6.990921297193029E-7"
"5.325950318886949E-7"
"4.929259186184683E-7"
"5.569349808971434E-7"
"8.145401946184838E-7"
"4.973167976017506E-7"
"9.767847708090746E-7"
"8.857338848139914E-7"
"5.274606291140271E-7"
"5.620075211086876E-7"
"8.182549475416898E-7"
"9.9546365559761E-7"
"5.066889386619259E-7"
"9.695595064400447E-7"
"5.37966878693436E-7"
"5.693845125166697E-7"
"7.394704597878084E-7"
"9.530896098165382E-7"
"7.119314773501443E-7"
"4.956436028377613E-7"
"4.865223692815978E-7"
"7.907628613131544E-7"


==> figures/errors/inconsistent/data.csv <==
"inconsistent"
0.0563741638013651
0.0691965570074756
0.051669382818842
0.0519420150983921
0.0520157216755405
0.0729956477784681
0.0517005347545813
0.0557448853345495
0.108052411111745
0.0517701690143176
0.051692842318482
0.0570805344863501
0.0518868090421833
0.0516851623298775
0.0869559285857142
0.101302862974105
0.080131921851706
0.051592087350223
0.0535046405865155
0.0783744501966518
0.0519696881179038
0.0818218467257807
0.0512781352008108
0.0655863536605124
0.0584206195716987
0.0520865294582954
0.0560513808553813
0.0513486805157393
0.0516174276776244
0.0519457701998506
0.0557979605842342
0.0733459594658169
0.0769143175744964
0.108443470169866
0.0597946172829569
0.0517559564826395
0.0515080838006922
0.0530260484991503
0.0762150734066234
0.0518391207997046
0.0513652187123241
0.0514843539054768
0.0522205826777607
0.0512476717472324
0.0513252272017591
0.0517162448542129
0.0749536289402451
0.051064853037376
0.0647610416382504
0.0516009252590703
0.0799242453529893
0.0527230023620402
0.051719383806732
0.0514352283616701
0.0515781790622563
0.0514316319074371
0.0522727406877103
0.0894074399269798
0.0766806822559562
0.0519890532008168
0.0517180743313716
0.0514748211204393
0.0523157173633902
0.0841247384041372
0.0520202059117621
0.0517957817494177
0.060949865466466
0.0520923898643581
0.0514282259505474
0.0511795821154739
0.0724296834735825
0.0758121814490546
0.0788832063100026
0.0686035028931139
0.0515589947306099
0.0520150125776609
0.0516201638618529
0.0516236911265788
0.0517617878488059
0.0517938233279458
0.051900342645928
0.0513518952117637
0.0530946429744059
0.0516736654166882
0.0522822018370012
0.0520584524271678
0.0587464212129198
0.0569439116216738
0.0520741321606706
0.0516951857286566
0.0531731085426109
0.0518962226284497
0.0516093982002708
0.0521518414915278
0.0748540170574137
0.0514986810726073
0.0557257548890436
0.0522168325272045
0.0513260787944284
0.0513578706758566


==> figures/large_scale/data.csv <==
	"Init"	"SGD"
"many labels"	15833.3333333333	195410
"large formulas"	77198.3333333333	160924.666666667
"many tuples"	22535.6666666667	137959.666666667


==> figures/learning_rates/data.csv <==
"0iter"	"10iter"	"20iter"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	262144
1	1	1
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1	1
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1	1
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1	1
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	262144
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1	1
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	0.00390625	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1	1
1	1	1
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1	1
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	1024	1048576
1	1	1
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"3.814697265625E-6"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	256	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	1048576
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1	1
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	1048576
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	1024	262144
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	1	1
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1	1
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1	1
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	262144
1	1	1
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1	1
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	256	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	256	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	256	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	262144
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	256	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	256	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"3.814697265625E-6"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	256	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	256	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	262144
1	1	1
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	0.00390625	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1	1
1	1024	1048576
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1	1
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"3.814697265625E-6"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	65536
1	1	1
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	0.00390625	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	1048576
1	1024	262144
1	1024	1048576
1	1024	262144
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	256	1048576
1	"9.765625E-4"	1048576
1	1024	1048576
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	65536
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	65536
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	1024	65536
1	1	1
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	262144
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	262144
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	1024	65536
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	256	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1024	262144
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	262144
1	1024	262144
1	1024	65536
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	1048576
1	1	1
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	65536
1	1024	1048576
1	"9.765625E-4"	"9.5367431640625E-7"
1	"9.765625E-4"	"9.5367431640625E-7"
1	1024	1048576
1	1024	1048576
1	1024	65536


==> figures/objectives/data.csv <==
	"MSE"	"Logical"
1	26.1333333333333	32.4
3	31.8666666666667	36.7333333333333
5	36.4666666666667	52.9333333333333
7	38.6666666666667	69.5333333333333
9	41.6666666666667	159.6
11	48.9333333333333	187.733333333333
13	57.8	506.866666666667
15	64.6666666666667	1642.73333333333


==> figures/optimization/data.csv <==
"ms"	"gradient descent"	"ms"	"lbfgs"	"ms"	"Sgd global"	"ms"	"Sgd Per-tuple"
0	0.175511534895641	0	0.176802546201213	0	0.174734461395552	0	0.174959623198155
533	0.172890066194752	5332	0.174156310159286	880	0.172089230229257	788	0.172328907892043
1064	0.167673350802834	5926	0.135481157062467	1755	0.166826603322085	1687	0.16709272336063
1593	0.15737895897173	6521	0.119212078578007	2630	0.156451308997348	2630	0.156759936582279
2122	0.137615834219129	7684	0.11194461164281	3507	0.13659981025073	3569	0.136961230031416
2652	0.103338085062718	8282	0.109768375717221	4974	0.102516326233244	4559	0.10300212602172
3183	0.0631387418048725	8880	0.107467744442882	5856	0.0629767643824526	6018	0.0638518539236607
3712	0.0442672238657148	9480	0.105771577931848	6740	0.0431467944243487	6971	0.0438588062582615
4241	0.0358436873045443	10079	0.104857986980796	7624	0.0346435438256839	7913	0.0338389537603162
4770	0.0358436873045443	10678	0.103946559465642	8509	0.0297084381027669	8860	0.028288694342174
5302	0.0307937524499874	11277	0.102956727675784	9391	0.0281496121252683	9799	0.0251785126889327
5831	0.0307937524499874	11876	0.10218936340095	10273	0.0263159873607792	10751	0.0223349807484978
6393	0.0299253366120913	12474	0.101317843615572	11154	0.0252546636297031	11698	0.0211142002863075
7485	0.0299253366120913	13074	0.100547651007611	12036	0.0244753190334959	12650	0.0202000192234548
8010	0.0299253366120913	13673	0.0999650687063298	12919	0.0239881747036942	14068	0.0184796657506351
8536	0.0261847217897146	14271	0.0993670722357233	13798	0.0236538694967207	15009	0.0169991543839898
9064	0.0258746744764738	14870	0.0989642499161452	14718	0.0234431861486811	15944	0.0163808196948808
9590	0.0258746744764738	15470	0.0984940479381869	16145	0.0226716535613801	16887	0.0154415653998761
10116	0.0258746744764738	16068	0.0979670509700545	17031	0.0223103008864396	17825	0.014933333051764
10643	0.0247255608756133	16667	0.0975540405463211	17915	0.0219107710850691	18768	0.0142650582568395
11170	0.0244663405844626	17267	0.097184370488117	18799	0.0217321061438021	19716	0.0137340749558107
11696	0.0244663405844626	17866	0.0968438718160465	19684	0.0212695645306412	20662	0.0129207148888919
12222	0.0244663405844626	19577	0.096529179483717	20569	0.0208305054869674	21651	0.0121480631376743
12748	0.023942958970878	20177	0.0962311529574359	21455	0.0204242340510408	23091	0.0114649881700038
13275	0.0237890517524822	20777	0.0959032415542276	22341	0.0203923868565802	24035	0.01117519997095
13801	0.0237890517524822	21378	0.0956351266869835	23226	0.0202136590056562	24985	0.0105682852859668
14327	0.023548128141705	21979	0.0953720984330805	24109	0.0201673711628924	25931	0.0104489608603525
14854	0.023548128141705	22579	0.0951624871691169	24994	0.0201334507062003	26885	0.0104406279225317
15381	0.023548128141705	23181	0.0950682406133181	26372	0.0200395389964684	27831	0.0105710854631881
16466	0.0228969854038097	23781	0.0946478748914523	27258	0.0199702770088072		
16992	0.0228969854038097	24381	0.0942662591544431	28136	0.0198473808869587		
17517	0.0227957461967748	24981	0.0939777345743599	29017	0.0197608832662672		
18043	0.022694483239416	25582	0.0937116352346658	29899	0.0196754904995737		
18568	0.022694483239416	26181	0.0933757032855518	30780	0.0196579010435559		
19095	0.0221677864142948	26780	0.0931307816519925	31659	0.019628297247218		
19621	0.0221677864142948	27381	0.0927723328303358	32540	0.0196195811092167		
20146	0.0220229590578955	27980	0.0925432745749945	33421	0.0196061432122971		
20672	0.0220229590578955	28580	0.0922339296072437	34299	0.0196003902157087		
21198	0.0220229590578955	29182	0.0920754686105327	35180	0.019597568702548		
21723	0.0214697359186461	29782	0.0917948157440962	36060	0.0195961548652917		
22249	0.0214697359186461	30410	0.091612753275269				
22774	0.0213735576407906	31465	0.0914397058861188				
23301	0.0213053074060827	32065	0.0912448557968845				
23827	0.0213053074060827	32663	0.0910851654899954				
24353	0.0211098364970037	33263	0.0907899388418301				
24880	0.0211098364970037	33862	0.0906119451524927				
26011	0.0209892468171322	34461	0.0903266842207607				
26537	0.0209892468171322	35060	0.0901793023786914				
27063	0.0209892468171322	35659	0.0899448741893247				
27588	0.0205676209587379	36854	0.0898276122959634				
28114	0.0205676209587379	37454	0.0897459060300615				
28640	0.0205147151089468	38053	0.0896650146779855				
29171	0.0204992111209253	38652	0.089555713624852				
29698	0.0204992111209253	39253	0.0894736196015924				
30224	0.0203177551285792	39852	0.0892362997589865				
30750	0.0203177551285792	41047	0.0890438679875482				
31277	0.0202974259668953	41647	0.088857870652918				
31803	0.0202974259668953	43304	0.0887486582633374				
32330	0.0202974259668953	43904	0.0886335483670284				
32857	0.0199509464176906	44502	0.0884893662706652				
33384	0.0199509464176906	45101	0.0883715124318698				
33910	0.019884270265736	45700	0.088263210194106				
34438	0.0198801390811708	46299	0.0881961605823152				
34965	0.0198801390811708	46898	0.0881175836334546				
36046	0.0198801390811708	47498	0.088027384853366				
36570	0.0198354427451751	48693	0.0878878642777632				
37097	0.0198123103485369	49293	0.0875885399610496				
37627	0.0198123103485369	49892	0.087417812358211				
38156	0.0197816239267666	50491	0.0871450774477077				
38686	0.0197816239267666	51090	0.0868966221249768				
39212	0.0197816239267666	51690	0.0867753330571657				
39737	0.0196732636272642	52288	0.0865676654651424				
40262	0.019665232237574	52887	0.0864385106738921				
40787	0.019665232237574	53487	0.0862758623771598				
41314	0.019478513023608	54085	0.0862475575404223				
41840	0.019478513023608	55196	0.0860009167583742				
42366	0.019478513023608	55795	0.0858777752901279				
42894	0.0191300065905995	56394	0.0856943585671552				
43419	0.0191133083416664	56994	0.0856246384750506				
43945	0.0191133083416664	57594	0.0853747290679228				
44472	0.0191133083416664	58194	0.0852766563696054				
45030	0.019041839373713	58794	0.0851576398963765				
46115	0.019041839373713	59991	0.0850822484526478				
46641	0.0190222712112332	60591	0.0850258295646317				
47168	0.0190124491878948	61191	0.0849059763663635				
47695	0.0190124491878948	62388	0.0848385259957676				
48222	0.0189564078982995						
48748	0.0189564078982995						
49276	0.0189248603567348						
49801	0.0189248603567348						
50327	0.0189248603567348						
50853	0.0188101223505679						
51380	0.0188101223505679						
51905	0.0187876679256744						
52432	0.0187850728783256						
52959	0.0187850728783256						
53485	0.0187850728783256						
54011	0.0187695938888353						
54536	0.0187616796811151						
55558	0.0187616796811151						
56083	0.0186929673403545						


==> figures/pravda/marriedObservations.csv <==
"begin"		"during"		"end"	
"PRAVDA"	"PDB"	"PRAVDA"	"PDB"	"PRAVDA"	"PDB"
177	280	89	213	47	101


==> figures/pravda/marriedPrecision.csv <==
"begin"		"during"		"end"	
"PRAVDA"	"PDB"	"PRAVDA"	"PDB"	"PRAVDA"	"PDB"
0.64	0.866	0.79	0.818	0.7	0.812


==> figures/pravda/worksObservations.csv <==
"begin"		"during"		"end"	
"PRAVDA"	"PDB"	"PRAVDA"	"PDB"	"PRAVDA"	"PDB"
2469	2453	2761	1341	403	709


==> figures/pravda/worksPrecision.csv <==
"begin"		"during"		"end"	
"PRAVDA"	"PDB"	"PRAVDA"	"PDB"	"PRAVDA"	"PDB"
0.85	0.827	0.85	0.80	0.74	0.85


==> figures/small_scale/data.csv <==
	"SGD+PT"	"Beast"	"Problog"
10	57.4666	3428.18679809533	7869.39069429533
20	71.866	4474.036804834	46136.5474700893
30	85.4666666666667	5537.40992546133	88446.9999313333
40	111	6768.498420714	
50	129.666666666667	8296.31158510733	
60	147.066666666667	9648.88782501467	
70	160.266666666667	11853.8772424067	
80	188.933333333333	14270.1496601133	
90	201.466666666667	16494.5314407467	
100	227	19043.6648051	


==> figures/uwcse/quality.csv <==
	"PDB: best f1"						"TheBeast"					
"labels"	"ai"	"graphics"	"language"	"systems"	"theory"	"average"	"ai"	"graphics"	"language"	"systems"	"theory"	"average"
113	0.0475197032916087	0.0975609756097561	0.1	0.0334515965534719	0.110704110704111	0.0778472772317895	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
141	0.100864553314121	0.18348623853211	0.36734693877551	0.0973451327433629	0.426303854875283	0.235069343648078	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
169	0.542527821939587	0.18348623853211	0.36734693877551	0.547082228116711	0.482853223593964	0.424659290191576	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
197	0.514383989993746	0.533333333333333	0.36734693877551	0.0980683506686478	0.497777777777778	0.402182078109803	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
226	0.514383989993746	0.576923076923077	0.36734693877551	0.547082228116711	0.499540863177227	0.501055419397254	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
256	0.534073174960985	0.728744939271255	0.45141065830721	0.547945205479452	0.516129032258065	0.555660602055393	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
282	0.519831223628692	0.548678487788558	0.564705882352941	0.560879120879121	0.444081632653061	0.527635269460475	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
310	0.539383561643836	0.533333333333333	0.36734693877551	0.547082228116711	0.516129032258065	0.500655018825491	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
339	0.514383989993746	0.728744939271255	0.6	0.572916666666667	0.482853223593964	0.579779763905126	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
367	0.554577464788732	0.533333333333333	0.503496503496503	0.547082228116711	0.521303258145363	0.531958557576129	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
395	0.545454545454545	0.533333333333333	0.564705882352941	0.547082228116711	0.499540863177227	0.538023370486951	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
423	0.51242946469422	0.728744939271255	0.36734693877551	0.572916666666667	0.444081632653061	0.525103928412143	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
452	0.514529914529915	0.722495894909688	0.36734693877551	0.572916666666667	0.499540863177227	0.535366055611801	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102


==> figures/uwcse/quality_all.csv <==
	"PDB: best f1"						"TheBeast"					
"labels"	"ai"	"graphics"	"language"	"systems"	"theory"	"average"	"ai"	"graphics"	"language"	"systems"	"theory"	"average"
113	0.0475197032916087	0.0975609756097561	0.1	0.0334515965534719	0.110704110704111	0.0778472772317895	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
127	0.125837992711897	0.18348623853211	0.151260504201681	0.0756013745704467	0.154526508412545	0.138142523685736	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
141	0.100864553314121	0.18348623853211	0.36734693877551	0.0973451327433629	0.426303854875283	0.235069343648078	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
155	0.540945790080738	0.478511298183429	0.605042016806723	0.131731303037513	0.32	0.415246081621681	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
169	0.542527821939587	0.18348623853211	0.36734693877551	0.547082228116711	0.482853223593964	0.424659290191576	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
183	0.495283018867925	0.566037735849057	0.582352941176471	0.0756013745704467	0.499540863177227	0.443763186728225	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
197	0.514383989993746	0.533333333333333	0.36734693877551	0.0980683506686478	0.497777777777778	0.402182078109803	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
212	0.518518518518519	0.533333333333333	0.535714285714286	0.547082228116711	0.42911877394636	0.512753427925842	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
226	0.514383989993746	0.576923076923077	0.36734693877551	0.547082228116711	0.499540863177227	0.501055419397254	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
240	0.595322466335932	0.685111989459815	0.503496503496503	0.617647058823529	0.497777777777778	0.579871159178712	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
256	0.534073174960985	0.728744939271255	0.45141065830721	0.547945205479452	0.516129032258065	0.555660602055393	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
268	0.514383989993746	0.591133004926108	0.45141065830721	0.617647058823529	0.429608127721335	0.520836567954386	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
282	0.519831223628692	0.548678487788558	0.564705882352941	0.560879120879121	0.444081632653061	0.527635269460475	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
310	0.539383561643836	0.533333333333333	0.36734693877551	0.547082228116711	0.516129032258065	0.500655018825491	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
339	0.514383989993746	0.728744939271255	0.6	0.572916666666667	0.482853223593964	0.579779763905126	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
367	0.554577464788732	0.533333333333333	0.503496503496503	0.547082228116711	0.521303258145363	0.531958557576129	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
395	0.545454545454545	0.533333333333333	0.564705882352941	0.547082228116711	0.499540863177227	0.538023370486951	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
423	0.51242946469422	0.728744939271255	0.36734693877551	0.572916666666667	0.444081632653061	0.525103928412143	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102
452	0.514529914529915	0.722495894909688	0.36734693877551	0.572916666666667	0.499540863177227	0.535366055611801	0.276923076923077	0	1	0.769230769230769	0.666666666666667	0.542564102564102


==> figures/uwcse/runtime.csv <==
"labels"	"PDB"	"TheBeast"	"Problog"
113	2875.33333333333	104985.961718	3600000
141	2772.13333	104985.961718	
169	2760.3333	104985.961718	
197	2728.4	104985.961718	
226	2786.0666	104985.961718	
256	2833.3333	104985.961718	
282	2824	104985.961718	
310	2806.533	104985.961718	
339	2766.466	104985.961718	
367	2807.2666	104985.961718	
395	2820.333	104985.961718	
423	2786.4666	104985.961718	
452	2799.266	104985.961718	


==> figures/uwcse/runtime_all.csv <==
"labels"	"PDB"	"TheBeast"	"Problog"
113	2875.33333333333	104985.961718	3600000
127	2831.08333	104985.961718	
141	2772.13333	104985.961718	
155	2709.8	104985.961718	
169	2760.3333	104985.961718	
183	2715.5333	104985.961718	
197	2728.4	104985.961718	
212	2795	104985.961718	
226	2786.0666	104985.961718	
240	2757.33	104985.961718	
256	2833.3333	104985.961718	
268	2766.8	104985.961718	
282	2824	104985.961718	
310	2806.533	104985.961718	
339	2766.466	104985.961718	
367	2807.2666	104985.961718	
395	2820.333	104985.961718	
423	2786.4666	104985.961718	
452	2799.266	104985.961718	

